Robust Multi-Agent Pickup and Delivery with Delays

Multi-Agent Pickup and Delivery (MAPD) is the problem of computing collision-free paths for a group of agents such that they can safely reach delivery locations from pickup ones. These locations are provided at runtime, making MAPD a combination between classical Multi-Agent Path Finding (MAPF) and online task assignment. Current algorithms for MAPD do not consider many of the practical issues encountered in real applications: real agents often do not follow the planned paths perfectly, and may be subject to delays and failures. In this paper, we study the problem of MAPD with delays, and we present two solution approaches that provide robustness guarantees by planning paths that limit the effects of imperfect execution. In particular, we introduce two algorithms, k-TP and p-TP, both based on a decentralized algorithm typically used to solve MAPD, Token Passing (TP), which offer deterministic and probabilistic guarantees, respectively. Experimentally, we compare our algorithms against a version of TP enriched with online replanning. k-TP and p-TP provide robust solutions, significantly reducing the number of replans caused by delays, with little or no increase in solution cost and running time.

==> MAPD-d ARXIV/abstract_submission.txt <==
title:
Robust Multi-Agent Pickup and Delivery with Delays

abstract:
Multi-Agent Pickup and Delivery (MAPD) is the problem of computing collision-free paths for a group of agents such that they can safely reach delivery locations from pickup ones. These locations are provided at runtime, making MAPD a combination between classical Multi-Agent Path Finding (MAPF) and online task assignment. Current algorithms for MAPD do not consider many of the practical issues encountered in real applications: real agents often do not follow the planned paths perfectly, and may be subject to delays and failures. In this paper, we  study the problem of MAPD with delays, and we present two solution approaches that provide robustness guarantees by planning paths that limit the effects of imperfect execution. In particular, we introduce two algorithms, k-TP and p-TP, both based on a decentralized algorithm typically used to solve MAPD, Token Passing (TP), which offer deterministic and probabilistic guarantees, respectively. Experimentally, we compare our algorithms against a version of TP enriched with online replanning. k-TP and p-TP obtain robust solutions, significantly reducing the number of replans caused by delays, with little or no increase in solution cost and running time.

keywords: 
Planning, Coordination, Multi-Agent Path Finding, Multi-Agent Pickup and Delivery, Robustness

topics (at least 1): 
[Robotics]->Multi-Robot Systems

primary area:
robotics

student paper?
Yes, the primary author is an *undergraduate* student

Extended Abstract?
yes


==> MAPD-d ARXIV/received_reviews.txt <==
########### AAMAS 2022 ###########

SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays

-------------------------  METAREVIEW  ------------------------
Thank you for your submission to AAMAS. After you submitted your rebuttal, the PC members read it and discussed the merits of your submission. They agreed that your submission has strengths and weaknesses. On the positive side, the problem is well posed and motivated. The proposed extension of existing work is modest but reasonable, explained well, and produces good experimental results across a small but reasonable number of situations. The submission is well written. On the negative side, there were some concerns about the assumptions, results, and evaluations, as described in the reviews. Your rebuttal addressed some of these concerns, but not all of them and amplified some of them. Example 1: The conditions of well-formedness are precisely defined in [8] and can easily be checked for a given MAPD instance, but the condition "the guarantee that a finite number of tasks will be completed in a finite time" in the submission cannot be checked for a given MAPD instance alone !
and, in general, might be difficult to check or guarantee for a given combination of a MAPD instance and algorithm. Example 2: There should be a formal definition of “recovery” and explanations exactly how “replanning” and “short random walks” are performed in this context, including who does the replanning. Overall, the PC members were somewhat worried about the technical rigor of the submission in their discussion.

----------------------- REVIEW 1 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: 1 (weak accept)
----------- Summary -----------
This paper looks at a newish multi-agent problem, real-time allocation of paths to agents doing pick-up and delivery in a warehouse type graph situation where we must avoid collisions. The paper presents and experimentally compares a couple of solutions which are robust in allowing for the agents to suffer some delays as they traverse their paths.
----------- Detailed comments -----------
Problem is well posed and well motivated. Proposed solutions are reasonable, explained well and seem to produce good results in experiments across a small but reasonable number of situations. Paper is well written and clear.

The exact problem is new so we haven't got previous solutions to compare to. With real-time appearance of delivery tasks we can't evaluate performance in any other way than conduct experiments with some randomness.

Although the problem is a smallish variation on existing similar problems it does seem to be a variation motivated by real-world applications. So it seems worth solving and it could be worth publishing a paper about if there was room. There should be some interest.
----------- Rebuttal question -----------
No issues. Could the algorithms be used to evaluate the efficiency of warehouse layouts?
----------- Reason for the recommendation -----------
No issues with the paper and it could be interesting.

----------------------- REVIEW 2 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: -2 (reject)
----------- Summary -----------
The authors study MAPD problem with delays, and introduce two methods, k-TP and p-TP, based on a decentralized algorithm for MAPD, i.e., Token Passing (TP), considering k-robustness and p-robustness, respectively.
----------- Detailed comments -----------
This is an interesting extension of the existing studies, motivated by real-world constraints.

Though there are several important concerns about the assumptions, results and evaluations that require further clarifications and studies to better benefit the research community:

- The (long-term) robustness guarantees are not clear:  How does extending the definition of well-formedness by condition (4) guarantees long-term robustness? How do the algorithms, k-TP and p-TP, ensure robustness guarantees? Some formal results would be helpful.

- As the studies are motivated by real-world examples, some discussions would help about the plausibility of some assumptions (e.g., tasks being assigned one at a time) and thus applicability of the proposed methods to real-world scenarios where multiple tasks are received at a time.

- Although measures like service time and makespan are emphasized at the beginning for MAPD, they are not revised and considered for MAPD with delays in experimental evaluations of the algorithms. It would be helpful to extend the experiments to include such measures.

- Since dynamic and online methods are investigated in the paper, it will be also useful to discuss other related dynamic and online MAPF approaches (cf. Svancara et al. AAAI 2019, Ma ICAPS 2021).

- Regarding recoveries, some formal definitions and discussions will be useful as they are mentioned differently in different parts: When is a recovery done? When there is a long delay or when there is a deadlock? How is a recovery done? By moving the agents to endpoints, replanning, or by random walks?
----------- Rebuttal question -----------
How is long-term robustness guaranteed by including the condition (4)?

How is long-term robustness guaranteed by k-TP?

What is a recovery?
----------- Reason for the recommendation -----------
Some of the assumptions, concepts, and evaluations are not sufficiently clear, lacking technical rigor and results at some parts.

----------------------- REVIEW 3 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: 0 (borderline paper)
----------- Summary -----------
This paper looks at two alternative approaches for Multi-Agent Path Finding (MAPF) that aim to improve the robustness to paths planned to the effects of delays on agents and the consequence of this to other agents given their planned paths.  In particular, it presents a subset of MAPF problems - that of pickup and delivery within a Warehouse scenario (MAPD) whereby agents adopt a task move to an initial location (modelled as a vertex in a graph) and move to a target location whilst minimising the possible collisions with other agents.  It builds upon a Token Passing Approach (which allows agents to take turns in utilising a shared schedule of plans) to determine new paths, and extends this to model the effect of delays both in terms of a defined set of consecutive k delays or in terms of the probability of collision.  The two approaches are formalised and algorithms presented.  Furthermore, they are evaluated empirically.
----------- Detailed comments -----------
The paper is well written with few typos, and well structured.  The problem domain is nicely presented and the Token Parsing mechanism is described, with the notion of recover routines discussed.  The formal treatment appears sound, and no issues were observed with the algorithms.  The discussion of deadlock was mentioned (with the ability for it to be resolved (see Fig 1) though this raises the question whether oscillatory behaviour could occur if there was more than 2 agents, with one causing an obstruction and the other two therefore finding mitigating paths that result in further conflicts (though to be fair I’m unsure if this discussion is out of scope of this paper).

The approach taken to planning with the assumption of delays (I.e. the k_TP approach) is compelling and is supported by the empirical analysis, but the details of the probabilistic approach (together with its efficacy) are less clear.  However, there does seem to be a novel contribution here.

Page 2: “… execution from what originally expected…”
Page 8: “…Instead, p-TP shows a big lo in runtime…”
----------- Rebuttal question -----------
Are there other systems that adopt a decentralised approach (e.g. using TP) that the results could be compared to?  Is there scope for combining the use of both approaches to form a hybrid approach, beyond that of dynamically setting the delay window k?

Post Rebuttal Comment
------------------------
Thank you for addressing the questions; I appreciate the challenge of performing comparative evaluations where there is no obvious comparator in the literature.  Thank you.
----------- Reason for the recommendation -----------
The paper makes a modest, but interesting contribution by exploring two different approaches to ensuring robustness in the MAPF problem domain.  There are no obvious flaws in the approaches taken.  However, it would have been good to understand how this work explicitly compares to other, related approaches.

################## IROS/RAL 2022 ####################

Dear Authors,

The reviewers have concerns about the contribution and presentation in
this submission. Specifically, reviewers pointed out several important
references (not cited) and the need for formal proofs for the
algorithms. The paper’s presentation needs to be significantly improved
to clarify many questions raised by the reviewer.

***

The paper combines techniques for "MAPF with delays" and MAPD to design
algorithms that work for MAPD with delays during execution. The authors
propose an adaptation of the existing decoupled MAPD algorithm TP as a
baseline that does not consider delays when planning paths but replans
when agents are about to collide during execution. The authors then
combine TP with the notions of k-robustness and p-robustness for MAPF
to adapt TP to k-robust and p-robust TP that plan paths with more
conservative constraints to allow for a larger "slackness" in the
resulting plan, thereby reducing the number of replannings needed
during execution.

Overall, the paper makes a nice contribution to applying "robustness
for MAPF" to MAPD with delays. However, I would like the authors to
address the following concerns:

- There seems to be an important line of work from the MAPF literature
missing that uses "execution policies" to avoid replanning during
execution if delays occur. Ideally, the authors could have compared
their algorithms with "minimum-communication policies" [Ma et al. 2017]
as done in the robust MAPF papers.

Ma, Hang, TK Satish Kumar, and Sven Koenig. "Multi-agent path finding
with delay probabilities." Proceedings of the AAAI Conference on
Artificial Intelligence. Vol. 31. No. 1. 2017.

The "delay" setup of this paper seems to be close to the "Flatland
Challenge", in which the winning solution [Li et al. 2021] uses
prioritized planning (similar to the core idea of TP), MCPs, and some
heuristic replanning methods. This might be worth a discussion in the
paper.

Li, Jiaoyang, et al. "Scalable rail planning and replanning: Winning
the 2020 flatland challenge." Proceedings of the International
Conference on Automated Planning and Scheduling. Vol. 31. 2021.


- The experimental results seem to suggest that, if one does not care
about replanning during execution, the naive "TP with replanning"
method works the best in many cases since it often has the smallest
runtime and makespan. So the paper is lacking motivation about why
avoiding replanning during execution is that important.


- It would help if the authors provided more rigorous proofs/arguments
for the completeness of their algorithms for well-formed MAPD-d
instances, even though the conclusion seems to be intuitive. The paper
might not be suitable for publication in RA-L in its current form but
could be a good IROS paper if the above comments are addressed. 


Overall, I believe that the above comments could be easily integrated
into a revised version of the paper if the authors try to shorten the
part on the original TP algorithm, which only repeats existing work
without giving new insights.


***

Multi-Agent Pathfinding (MAPF) is the problem of finding a
conflict-free plan (paths) for a set of agents. Robust plans for MAPF
are plans that can withstand delays. k-robust plans avoid collisions if
each agent experiences up to k delays. p-robust plans do not collide
with a probability of at least p. Multi-Agent Pickup and Delivery
(MAPD) extends MAPF to the case where each agent must reach a pickup
location, and afterward, the agent gets to a delivery location. The
paper studies the problem of MAPD with delays. The paper shows how to
add a replan mechanism to Token Passing (TP), a MAPD decentralized
algorithm, and suggests two new algorithms for MAPD (k-TP and p-TP)
based on the two published works of robust plans for MAPF. Similar to
robust plans in MAPF, the experiments show that robust plans have a
higher solution cost and fewer replans on execution. 

In my opinion, the paper's subject is important to real-life
applications, such as autonomous warehouses. The paper is easy to
follow, understand, and seems sound. However, the proposed algorithms
are mostly easy adjustments of robust MAPF algorithms, and there are no
additional insights or unexpected results. Moreover, a few previous
works related to this paper are not mentioned. All questions, comments,
and suggestions are listed below.

(1) The paper cites "Robust multi-agent path finding" from AAMAS, an
extended abstract, although an extended version of this research was
later published in JAIR. The extended version also suggests a
replanning mechanism as this paper proposed. However, the published
mechanism was not mentioned or discussed. Another published work that
studied replanning in MAPF and is not mentioned is (Ma et al. 2017.
Multi-agent path finding with delay probabilities).

(2) As calculating probabilistic robust plans is too expensive, the
paper only considers a probabilistic threshold p for each path, which
differs from the original p-Robust MAPF plans idea. In fact, this idea
is not new and may cause an anomaly where adding agents may result in a
valid plan, although there was no valid plan for fewer agents. This
idea and discussion appeared in (Wagner and Choset. 2017. Path planning
for multiple agents under uncertainty).

(3) It is also worth mentioning the work of (Shahar et al. 2021. Safe
Multi-Agent Pathfinding with Time Uncertainty), which studies a MAPF
problem in which the time it takes to perform a move action is
uncertain.

(4) Recently, an improved approach for finding k-robust plans was
published (Chen et al. 2021. Symmetry Breaking for k-Robust Multi-Agent
Path Finding). This should also be mentioned.

(5) I find the definition of idx() in section III not intuitive. It
would help the reader to show a representative example for this
definition.

(6) In section III - "if an agent experiences a permanent fail, it will
be removed". In case it happens, does the task start from the beginning
or from the location in which the agent has stopped moving and removed?

(7) There are two different methods to deal with delays - planning a
robust plan and replanning to avoid collisions in execution. These two
methods are mentioned in the paper. However, I think that the
separation between them should be more pronounced.

(8) In section "A. k-TP Algorithm", the authors wrote that "A k-robust
solution for MAPD-d is a plan which is guaranteed to avoid collisions
due to at most k consecutive delays for each agent". This is different
from the original definition of a k-robust solution, for which the
delays do not have to be consecutive. Why did you modify the original
definition?

(9) The term "k-extension" is used in the paper and is never defined.
Moreover, it seems that the optimal MAPD was extended by 2k steps (from
t-k to t+k). Is that correct? Why is this necessary??

(10) In section IV, in the example of 1-extension, it would be better
to use "time step 1", "time step 2", "time step 3"... instead of "the
first time step", "the second time step" and so on. Also, it would be
beneficial to add the fact that it forbids any other agent to be in
{v_1} at time step 0. Also, there may be a mistake in the second time
step. Should v_1 be deleted (should it only be {v_2,v_3})?

(11) In section "B. p-TP Algorithm", the authors wrote that "A p-robust
plan guarantees to keep collision probability below a certain
threshold". This is different from the original p-robust solution, in
which the probability of no collisions should be below the threshold.
Also, it is mentioned that "the probability that any agent is delayed
at any time step is fixed and equal to pd". Can an agent be delayed
when it tries to perform a wait action or does it only apply to move
actions?

(12) I could not understand the sentence - "we calculate its collision
probability as 1 minus the probability that all the other agents are
not
in that vertex at that time step". This should be formally presented.

(13) It is said that "the path is rejected and a new one is
calculated". Does it maintain the same guarantee when a new path is
calculated (k-robustness or p-robustness)?

(14) The authors claim that "as other agents advance along their paths,

chances of collisions could decrease". Can you prove/explain this
claim? Could the chances of collisions increase?

(15) "We deal this this" - "We deal this"

(16) In Table V, I see that for p-TP with p=1 the makespan was 419, for
p=0.5 it was 414, and for p=0.25 it was 430. Is this a mistake? Can you
explain this trend? 

(17) In most results, increasing k results in a solution with a higher
cost (makespan), even for four agents. In the original k-robust paper,
increasing k almost did not increase the cost where the objective
considered was sum-of-costs. I would imagine that, in the sum-of-costs
objective, increasing k influences the cost more than in the makespan
objective. Can you explain this phenomenon?


***


Review for Robust Multi-Agent Pickup and Delivery with Delays

The paper studies how a fleet of agents can serve pickup and delivery
requests when the execution time of a planned path is subject to
uncertainty. In the Multi-Agent Pickup and Delivery (MAPD) setting,
requests appear online and are then assigned to an available agent. To
avoid inter-agent collision or deadlocks, the agents need to find paths
where no two agents are co-located at any given time, known as
Multi-agent path finding (MAPF).
The authors study how MAPD+MAPF can be solved when agents might face
delays while moving in the environment. Using a discrete space and time
model, delays cause an agent to ‘sit’ at their current location for one
or multiple timesteps. The occurrence of delays is random.
The authors combine a well-known MAPD algorithm – token passing (TK) -
with robustness concepts for MAPF (k-robustness and p-robustness) and
present two algorithms for MAPD extending TK. The work is tested in
numerous simulation experiments, comparing to an online replanning
variant of TK.

Overall, the paper addresses an interesting and relevant problem, the
presented algorithms seem technical sound and novel, and
the choice of experiments is adequate. However, the paper also has some
major weaknesses: the structure needs to be improved for a clearer
presentation, and the s\imulation results are not convincing.

Major comments:
•	The first half of the paper is not structured well:
Preliminaries and Related Work are muddled up in the same section,
there is no clear statement of contribution and no problem formulation
for this paper. I would strongly suggest moving related work to the
introduction, add a brief subsection stating the main contributions,
and then have a section reviewing mathematical preliminaries, leading
into a formal problem statement of the paper.
•	Overall, the discussion of related work is very brief,
especially for a journal publication.
•	Evaluation: The main conclusion is that the presented algorithm
“plan robust solutions, greatly reducing the number of replans needed
with a small increase in solution makespan and running time”
I would challenge that conclusion. In most cases, the TP baseline
achieves the best runtime, and a strong makespan (often optimal or
close to it), despite requiring multiple replans. 
Without defining the value of few replanning steps, the result of the
tables is hard to interpret. For instance, Table III: k-TP with k=4
achieves a very low # replans, but that comes with roughly 5 times the
run time of TP, and a 9% higher makespan. Or Table 1: k-TP with k=4
requires impressive 0 replans, but that comes with 19% higher makespan,
making it a very inefficient solution.	Thus, the decreased #replans
come with no small increase in makespan and runtime.
The authors do not draw a conclusion which version of k-TP they suggest
using. Is k=4 achieving the best tradeoff between makespan, runtime and
# replanning? Or is k=1 better, overall? The main issue is that the
paper does not make clear why or to what extend replanning is
undesirable. Often, frequent replanning hints inefficiency in the
system, but this is not the case here. If some algorithm has to replan
frequently, but achieves a good overall result (e.g. makespan of the
system plan), then I would usually favour that over some algorithm with
fewer replans but worse makespan. In summary, the reported
simulation results do not convince me that k-TP or p-TP are better
solutions than the online replanning version of TP. Ideally, an
experiment would show that the robust paths lead to a smaller makespan,
since the naive approach of TK with replanning can run into 'traps'
where the replanning is forcing a robot to take a long detour (similar
to the example in Fig 1). 

Minor comments:
•	Throughout the introduction it might be good to explicitly
state that all agents have capacity 1. I.e., cannot do package pooling.
•	In the preliminaries on MAPF, min-cost paths are mentioned, but
no cost is yet defined. It would be good to indicate if cost is just
completion time or some more complex measure. Also, in MAPF, is the
number of s-g pairs equal to the number of agents? And is there even
some assignment happening? In my understanding, in MAPF each agent is
already given a task / set of tasks and the problem is to compute
time-indexed paths for all of them (so no assignment). It would be good
to give a reference for the MAPF background and
present it consistent with that.
•	In the preliminaries on MAPD, the definition of $\mathcal{T}$
is a bit unsatisfying. Each element  $\tau$ is just an (s, g) pair, so
there is no time information. $\mathcal{T}$ is a set, and thus has no
time information. To precisely describe which tasks are in the system
at any given time, the formulation should either contain the release
time as part of each task $\tau$, or $\mathcal{T}$ should be defined as
a function over time.
•	About the online property of tasks: It is not clear to me if
the task schedule is known to the agents. I.e., at some time t, do the
agents know if there will be a new task \tau be added to \mathcal{T} at
some later time t’>t? In the evaluation this is further described, but
it is not immediately clear in the problem statement.
•	In the paragraph “Recent research focused on how to compute
solutions of the above problems which are robust to delays […]”, one or
more references are needed.
•	Section III, first paragraph: What about delays caused by
environment dynamics? For instance, people walking in front of the
robot, causing it to temporarily slow down / stop, or obstacles
blocking part of the path? Admittedly, the latter might not be falling
into the same category of delay
•	Section III: The definition of \mathcal{D}(t) does not make
clear if the delays happen randomly or follow some predictable pattern.
The authors state that the realization is unknown, but \mathcal{D}(t)
could be a deterministic process, that the agents just don’t know. Or
\mathcal{D}(t) could be a random process, the agents (partially) know
the process, but of course cannot know the realization in advance. 
Only in Section IV-B it becomes clear that the delays follow a random
process.
•	Section III, just before subsection A: The MAPD-d problem
reduces to the MAPD problem as a special case, so the MAPD-d problem is
NP-hard. While the statement is correct, the word “reduces “ is
problematic: To formally show NP hardness of MAPD-d, one would reduce
MAPD to MAPD-d, and not the other way around. One could say that MAPD-d
contains MAPD as a special case, and thus MAPD can be reduced to
MAPD-d, making MAPD-d also NP-hard.
•	Evaluation: The representation of the numerical results is not
ideal. Using tables exclusively makes it hard to get a quick
understanding
of what the results show. Some bar plots or boxplots could  really
help, and would additionally visualize the missing standard deviation /
distribution (the authors acknowledge that SDs are missing, and report
that they did not show anything interesting, but it would be nice to
see it in a plot)




==> abstract_submission.txt <==
title:
Robust Multi-Agent Pickup and Delivery with Delays

abstract:
Multi-Agent Pickup and Delivery (MAPD) is the problem of computing collision-free paths for a group of agents such that they can safely reach delivery locations from pickup ones. These locations are provided at runtime, making MAPD a combination between classical Multi-Agent Path Finding (MAPF) and online task assignment. Current algorithms for MAPD do not consider many of the practical issues encountered in real applications: real agents often do not follow the planned paths perfectly, and may be subject to delays and failures. In this paper, we  study the problem of MAPD with delays, and we present two solution approaches that provide robustness guarantees by planning paths that limit the effects of imperfect execution. In particular, we introduce two algorithms, k-TP and p-TP, both based on a decentralized algorithm typically used to solve MAPD, Token Passing (TP), which offer deterministic and probabilistic guarantees, respectively. Experimentally, we compare our algorithms against a version of TP enriched with online replanning. k-TP and p-TP obtain robust solutions, significantly reducing the number of replans caused by delays, with little or no increase in solution cost and running time.

keywords: 
Planning, Coordination, Multi-Agent Path Finding, Multi-Agent Pickup and Delivery, Robustness

topics (at least 1): 
[Robotics]->Multi-Robot Systems

primary area:
robotics

student paper?
Yes, the primary author is an *undergraduate* student

Extended Abstract?
yes


==> received_reviews.txt <==
########### AAMAS 2022 ###########

SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays

-------------------------  METAREVIEW  ------------------------
Thank you for your submission to AAMAS. After you submitted your rebuttal, the PC members read it and discussed the merits of your submission. They agreed that your submission has strengths and weaknesses. On the positive side, the problem is well posed and motivated. The proposed extension of existing work is modest but reasonable, explained well, and produces good experimental results across a small but reasonable number of situations. The submission is well written. On the negative side, there were some concerns about the assumptions, results, and evaluations, as described in the reviews. Your rebuttal addressed some of these concerns, but not all of them and amplified some of them. Example 1: The conditions of well-formedness are precisely defined in [8] and can easily be checked for a given MAPD instance, but the condition "the guarantee that a finite number of tasks will be completed in a finite time" in the submission cannot be checked for a given MAPD instance alone !
and, in general, might be difficult to check or guarantee for a given combination of a MAPD instance and algorithm. Example 2: There should be a formal definition of “recovery” and explanations exactly how “replanning” and “short random walks” are performed in this context, including who does the replanning. Overall, the PC members were somewhat worried about the technical rigor of the submission in their discussion.

----------------------- REVIEW 1 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: 1 (weak accept)
----------- Summary -----------
This paper looks at a newish multi-agent problem, real-time allocation of paths to agents doing pick-up and delivery in a warehouse type graph situation where we must avoid collisions. The paper presents and experimentally compares a couple of solutions which are robust in allowing for the agents to suffer some delays as they traverse their paths.
----------- Detailed comments -----------
Problem is well posed and well motivated. Proposed solutions are reasonable, explained well and seem to produce good results in experiments across a small but reasonable number of situations. Paper is well written and clear.

The exact problem is new so we haven't got previous solutions to compare to. With real-time appearance of delivery tasks we can't evaluate performance in any other way than conduct experiments with some randomness.

Although the problem is a smallish variation on existing similar problems it does seem to be a variation motivated by real-world applications. So it seems worth solving and it could be worth publishing a paper about if there was room. There should be some interest.
----------- Rebuttal question -----------
No issues. Could the algorithms be used to evaluate the efficiency of warehouse layouts?
----------- Reason for the recommendation -----------
No issues with the paper and it could be interesting.

----------------------- REVIEW 2 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: -2 (reject)
----------- Summary -----------
The authors study MAPD problem with delays, and introduce two methods, k-TP and p-TP, based on a decentralized algorithm for MAPD, i.e., Token Passing (TP), considering k-robustness and p-robustness, respectively.
----------- Detailed comments -----------
This is an interesting extension of the existing studies, motivated by real-world constraints.

Though there are several important concerns about the assumptions, results and evaluations that require further clarifications and studies to better benefit the research community:

- The (long-term) robustness guarantees are not clear:  How does extending the definition of well-formedness by condition (4) guarantees long-term robustness? How do the algorithms, k-TP and p-TP, ensure robustness guarantees? Some formal results would be helpful.

- As the studies are motivated by real-world examples, some discussions would help about the plausibility of some assumptions (e.g., tasks being assigned one at a time) and thus applicability of the proposed methods to real-world scenarios where multiple tasks are received at a time.

- Although measures like service time and makespan are emphasized at the beginning for MAPD, they are not revised and considered for MAPD with delays in experimental evaluations of the algorithms. It would be helpful to extend the experiments to include such measures.

- Since dynamic and online methods are investigated in the paper, it will be also useful to discuss other related dynamic and online MAPF approaches (cf. Svancara et al. AAAI 2019, Ma ICAPS 2021).

- Regarding recoveries, some formal definitions and discussions will be useful as they are mentioned differently in different parts: When is a recovery done? When there is a long delay or when there is a deadlock? How is a recovery done? By moving the agents to endpoints, replanning, or by random walks?
----------- Rebuttal question -----------
How is long-term robustness guaranteed by including the condition (4)?

How is long-term robustness guaranteed by k-TP?

What is a recovery?
----------- Reason for the recommendation -----------
Some of the assumptions, concepts, and evaluations are not sufficiently clear, lacking technical rigor and results at some parts.

----------------------- REVIEW 3 ---------------------
SUBMISSION: 520
TITLE: Robustness in Multi-Agent Pickup and Delivery with Delays
AUTHORS: Giacomo Lodigiani, Nicola Basilico and Francesco Amigoni

----------- Overall recommendation -----------
SCORE: 0 (borderline paper)
----------- Summary -----------
This paper looks at two alternative approaches for Multi-Agent Path Finding (MAPF) that aim to improve the robustness to paths planned to the effects of delays on agents and the consequence of this to other agents given their planned paths.  In particular, it presents a subset of MAPF problems - that of pickup and delivery within a Warehouse scenario (MAPD) whereby agents adopt a task move to an initial location (modelled as a vertex in a graph) and move to a target location whilst minimising the possible collisions with other agents.  It builds upon a Token Passing Approach (which allows agents to take turns in utilising a shared schedule of plans) to determine new paths, and extends this to model the effect of delays both in terms of a defined set of consecutive k delays or in terms of the probability of collision.  The two approaches are formalised and algorithms presented.  Furthermore, they are evaluated empirically.
----------- Detailed comments -----------
The paper is well written with few typos, and well structured.  The problem domain is nicely presented and the Token Parsing mechanism is described, with the notion of recover routines discussed.  The formal treatment appears sound, and no issues were observed with the algorithms.  The discussion of deadlock was mentioned (with the ability for it to be resolved (see Fig 1) though this raises the question whether oscillatory behaviour could occur if there was more than 2 agents, with one causing an obstruction and the other two therefore finding mitigating paths that result in further conflicts (though to be fair I’m unsure if this discussion is out of scope of this paper).

The approach taken to planning with the assumption of delays (I.e. the k_TP approach) is compelling and is supported by the empirical analysis, but the details of the probabilistic approach (together with its efficacy) are less clear.  However, there does seem to be a novel contribution here.

Page 2: “… execution from what originally expected…”
Page 8: “…Instead, p-TP shows a big lo in runtime…”
----------- Rebuttal question -----------
Are there other systems that adopt a decentralised approach (e.g. using TP) that the results could be compared to?  Is there scope for combining the use of both approaches to form a hybrid approach, beyond that of dynamically setting the delay window k?

Post Rebuttal Comment
------------------------
Thank you for addressing the questions; I appreciate the challenge of performing comparative evaluations where there is no obvious comparator in the literature.  Thank you.
----------- Reason for the recommendation -----------
The paper makes a modest, but interesting contribution by exploring two different approaches to ensuring robustness in the MAPF problem domain.  There are no obvious flaws in the approaches taken.  However, it would have been good to understand how this work explicitly compares to other, related approaches.

################## IROS/RAL 2022 ####################

Dear Authors,

The reviewers have concerns about the contribution and presentation in
this submission. Specifically, reviewers pointed out several important
references (not cited) and the need for formal proofs for the
algorithms. The paper’s presentation needs to be significantly improved
to clarify many questions raised by the reviewer.

***

The paper combines techniques for "MAPF with delays" and MAPD to design
algorithms that work for MAPD with delays during execution. The authors
propose an adaptation of the existing decoupled MAPD algorithm TP as a
baseline that does not consider delays when planning paths but replans
when agents are about to collide during execution. The authors then
combine TP with the notions of k-robustness and p-robustness for MAPF
to adapt TP to k-robust and p-robust TP that plan paths with more
conservative constraints to allow for a larger "slackness" in the
resulting plan, thereby reducing the number of replannings needed
during execution.

Overall, the paper makes a nice contribution to applying "robustness
for MAPF" to MAPD with delays. However, I would like the authors to
address the following concerns:

- There seems to be an important line of work from the MAPF literature
missing that uses "execution policies" to avoid replanning during
execution if delays occur. Ideally, the authors could have compared
their algorithms with "minimum-communication policies" [Ma et al. 2017]
as done in the robust MAPF papers.

Ma, Hang, TK Satish Kumar, and Sven Koenig. "Multi-agent path finding
with delay probabilities." Proceedings of the AAAI Conference on
Artificial Intelligence. Vol. 31. No. 1. 2017.

The "delay" setup of this paper seems to be close to the "Flatland
Challenge", in which the winning solution [Li et al. 2021] uses
prioritized planning (similar to the core idea of TP), MCPs, and some
heuristic replanning methods. This might be worth a discussion in the
paper.

Li, Jiaoyang, et al. "Scalable rail planning and replanning: Winning
the 2020 flatland challenge." Proceedings of the International
Conference on Automated Planning and Scheduling. Vol. 31. 2021.


- The experimental results seem to suggest that, if one does not care
about replanning during execution, the naive "TP with replanning"
method works the best in many cases since it often has the smallest
runtime and makespan. So the paper is lacking motivation about why
avoiding replanning during execution is that important.


- It would help if the authors provided more rigorous proofs/arguments
for the completeness of their algorithms for well-formed MAPD-d
instances, even though the conclusion seems to be intuitive. The paper
might not be suitable for publication in RA-L in its current form but
could be a good IROS paper if the above comments are addressed. 


Overall, I believe that the above comments could be easily integrated
into a revised version of the paper if the authors try to shorten the
part on the original TP algorithm, which only repeats existing work
without giving new insights.


***

Multi-Agent Pathfinding (MAPF) is the problem of finding a
conflict-free plan (paths) for a set of agents. Robust plans for MAPF
are plans that can withstand delays. k-robust plans avoid collisions if
each agent experiences up to k delays. p-robust plans do not collide
with a probability of at least p. Multi-Agent Pickup and Delivery
(MAPD) extends MAPF to the case where each agent must reach a pickup
location, and afterward, the agent gets to a delivery location. The
paper studies the problem of MAPD with delays. The paper shows how to
add a replan mechanism to Token Passing (TP), a MAPD decentralized
algorithm, and suggests two new algorithms for MAPD (k-TP and p-TP)
based on the two published works of robust plans for MAPF. Similar to
robust plans in MAPF, the experiments show that robust plans have a
higher solution cost and fewer replans on execution. 

In my opinion, the paper's subject is important to real-life
applications, such as autonomous warehouses. The paper is easy to
follow, understand, and seems sound. However, the proposed algorithms
are mostly easy adjustments of robust MAPF algorithms, and there are no
additional insights or unexpected results. Moreover, a few previous
works related to this paper are not mentioned. All questions, comments,
and suggestions are listed below.

(1) The paper cites "Robust multi-agent path finding" from AAMAS, an
extended abstract, although an extended version of this research was
later published in JAIR. The extended version also suggests a
replanning mechanism as this paper proposed. However, the published
mechanism was not mentioned or discussed. Another published work that
studied replanning in MAPF and is not mentioned is (Ma et al. 2017.
Multi-agent path finding with delay probabilities).

(2) As calculating probabilistic robust plans is too expensive, the
paper only considers a probabilistic threshold p for each path, which
differs from the original p-Robust MAPF plans idea. In fact, this idea
is not new and may cause an anomaly where adding agents may result in a
valid plan, although there was no valid plan for fewer agents. This
idea and discussion appeared in (Wagner and Choset. 2017. Path planning
for multiple agents under uncertainty).

(3) It is also worth mentioning the work of (Shahar et al. 2021. Safe
Multi-Agent Pathfinding with Time Uncertainty), which studies a MAPF
problem in which the time it takes to perform a move action is
uncertain.

(4) Recently, an improved approach for finding k-robust plans was
published (Chen et al. 2021. Symmetry Breaking for k-Robust Multi-Agent
Path Finding). This should also be mentioned.

(5) I find the definition of idx() in section III not intuitive. It
would help the reader to show a representative example for this
definition.

(6) In section III - "if an agent experiences a permanent fail, it will
be removed". In case it happens, does the task start from the beginning
or from the location in which the agent has stopped moving and removed?

(7) There are two different methods to deal with delays - planning a
robust plan and replanning to avoid collisions in execution. These two
methods are mentioned in the paper. However, I think that the
separation between them should be more pronounced.

(8) In section "A. k-TP Algorithm", the authors wrote that "A k-robust
solution for MAPD-d is a plan which is guaranteed to avoid collisions
due to at most k consecutive delays for each agent". This is different
from the original definition of a k-robust solution, for which the
delays do not have to be consecutive. Why did you modify the original
definition?

(9) The term "k-extension" is used in the paper and is never defined.
Moreover, it seems that the optimal MAPD was extended by 2k steps (from
t-k to t+k). Is that correct? Why is this necessary??

(10) In section IV, in the example of 1-extension, it would be better
to use "time step 1", "time step 2", "time step 3"... instead of "the
first time step", "the second time step" and so on. Also, it would be
beneficial to add the fact that it forbids any other agent to be in
{v_1} at time step 0. Also, there may be a mistake in the second time
step. Should v_1 be deleted (should it only be {v_2,v_3})?

(11) In section "B. p-TP Algorithm", the authors wrote that "A p-robust
plan guarantees to keep collision probability below a certain
threshold". This is different from the original p-robust solution, in
which the probability of no collisions should be below the threshold.
Also, it is mentioned that "the probability that any agent is delayed
at any time step is fixed and equal to pd". Can an agent be delayed
when it tries to perform a wait action or does it only apply to move
actions?

(12) I could not understand the sentence - "we calculate its collision
probability as 1 minus the probability that all the other agents are
not
in that vertex at that time step". This should be formally presented.

(13) It is said that "the path is rejected and a new one is
calculated". Does it maintain the same guarantee when a new path is
calculated (k-robustness or p-robustness)?

(14) The authors claim that "as other agents advance along their paths,

chances of collisions could decrease". Can you prove/explain this
claim? Could the chances of collisions increase?

(15) "We deal this this" - "We deal this"

(16) In Table V, I see that for p-TP with p=1 the makespan was 419, for
p=0.5 it was 414, and for p=0.25 it was 430. Is this a mistake? Can you
explain this trend? 

(17) In most results, increasing k results in a solution with a higher
cost (makespan), even for four agents. In the original k-robust paper,
increasing k almost did not increase the cost where the objective
considered was sum-of-costs. I would imagine that, in the sum-of-costs
objective, increasing k influences the cost more than in the makespan
objective. Can you explain this phenomenon?


***


Review for Robust Multi-Agent Pickup and Delivery with Delays

The paper studies how a fleet of agents can serve pickup and delivery
requests when the execution time of a planned path is subject to
uncertainty. In the Multi-Agent Pickup and Delivery (MAPD) setting,
requests appear online and are then assigned to an available agent. To
avoid inter-agent collision or deadlocks, the agents need to find paths
where no two agents are co-located at any given time, known as
Multi-agent path finding (MAPF).
The authors study how MAPD+MAPF can be solved when agents might face
delays while moving in the environment. Using a discrete space and time
model, delays cause an agent to ‘sit’ at their current location for one
or multiple timesteps. The occurrence of delays is random.
The authors combine a well-known MAPD algorithm – token passing (TK) -
with robustness concepts for MAPF (k-robustness and p-robustness) and
present two algorithms for MAPD extending TK. The work is tested in
numerous simulation experiments, comparing to an online replanning
variant of TK.

Overall, the paper addresses an interesting and relevant problem, the
presented algorithms seem technical sound and novel, and
the choice of experiments is adequate. However, the paper also has some
major weaknesses: the structure needs to be improved for a clearer
presentation, and the s\imulation results are not convincing.

Major comments:
•	The first half of the paper is not structured well:
Preliminaries and Related Work are muddled up in the same section,
there is no clear statement of contribution and no problem formulation
for this paper. I would strongly suggest moving related work to the
introduction, add a brief subsection stating the main contributions,
and then have a section reviewing mathematical preliminaries, leading
into a formal problem statement of the paper.
•	Overall, the discussion of related work is very brief,
especially for a journal publication.
•	Evaluation: The main conclusion is that the presented algorithm
“plan robust solutions, greatly reducing the number of replans needed
with a small increase in solution makespan and running time”
I would challenge that conclusion. In most cases, the TP baseline
achieves the best runtime, and a strong makespan (often optimal or
close to it), despite requiring multiple replans. 
Without defining the value of few replanning steps, the result of the
tables is hard to interpret. For instance, Table III: k-TP with k=4
achieves a very low # replans, but that comes with roughly 5 times the
run time of TP, and a 9% higher makespan. Or Table 1: k-TP with k=4
requires impressive 0 replans, but that comes with 19% higher makespan,
making it a very inefficient solution.	Thus, the decreased #replans
come with no small increase in makespan and runtime.
The authors do not draw a conclusion which version of k-TP they suggest
using. Is k=4 achieving the best tradeoff between makespan, runtime and
# replanning? Or is k=1 better, overall? The main issue is that the
paper does not make clear why or to what extend replanning is
undesirable. Often, frequent replanning hints inefficiency in the
system, but this is not the case here. If some algorithm has to replan
frequently, but achieves a good overall result (e.g. makespan of the
system plan), then I would usually favour that over some algorithm with
fewer replans but worse makespan. In summary, the reported
simulation results do not convince me that k-TP or p-TP are better
solutions than the online replanning version of TP. Ideally, an
experiment would show that the robust paths lead to a smaller makespan,
since the naive approach of TK with replanning can run into 'traps'
where the replanning is forcing a robot to take a long detour (similar
to the example in Fig 1). 

Minor comments:
•	Throughout the introduction it might be good to explicitly
state that all agents have capacity 1. I.e., cannot do package pooling.
•	In the preliminaries on MAPF, min-cost paths are mentioned, but
no cost is yet defined. It would be good to indicate if cost is just
completion time or some more complex measure. Also, in MAPF, is the
number of s-g pairs equal to the number of agents? And is there even
some assignment happening? In my understanding, in MAPF each agent is
already given a task / set of tasks and the problem is to compute
time-indexed paths for all of them (so no assignment). It would be good
to give a reference for the MAPF background and
present it consistent with that.
•	In the preliminaries on MAPD, the definition of $\mathcal{T}$
is a bit unsatisfying. Each element  $\tau$ is just an (s, g) pair, so
there is no time information. $\mathcal{T}$ is a set, and thus has no
time information. To precisely describe which tasks are in the system
at any given time, the formulation should either contain the release
time as part of each task $\tau$, or $\mathcal{T}$ should be defined as
a function over time.
•	About the online property of tasks: It is not clear to me if
the task schedule is known to the agents. I.e., at some time t, do the
agents know if there will be a new task \tau be added to \mathcal{T} at
some later time t’>t? In the evaluation this is further described, but
it is not immediately clear in the problem statement.
•	In the paragraph “Recent research focused on how to compute
solutions of the above problems which are robust to delays […]”, one or
more references are needed.
•	Section III, first paragraph: What about delays caused by
environment dynamics? For instance, people walking in front of the
robot, causing it to temporarily slow down / stop, or obstacles
blocking part of the path? Admittedly, the latter might not be falling
into the same category of delay
•	Section III: The definition of \mathcal{D}(t) does not make
clear if the delays happen randomly or follow some predictable pattern.
The authors state that the realization is unknown, but \mathcal{D}(t)
could be a deterministic process, that the agents just don’t know. Or
\mathcal{D}(t) could be a random process, the agents (partially) know
the process, but of course cannot know the realization in advance. 
Only in Section IV-B it becomes clear that the delays follow a random
process.
•	Section III, just before subsection A: The MAPD-d problem
reduces to the MAPD problem as a special case, so the MAPD-d problem is
NP-hard. While the statement is correct, the word “reduces “ is
problematic: To formally show NP hardness of MAPD-d, one would reduce
MAPD to MAPD-d, and not the other way around. One could say that MAPD-d
contains MAPD as a special case, and thus MAPD can be reduced to
MAPD-d, making MAPD-d also NP-hard.
•	Evaluation: The representation of the numerical results is not
ideal. Using tables exclusively makes it hard to get a quick
understanding
of what the results show. Some bar plots or boxplots could  really
help, and would additionally visualize the missing standard deviation /
distribution (the authors acknowledge that SDs are missing, and report
that they did not show anything interesting, but it would be nice to
see it in a plot)



